LHCb CP violation

The study of $CP$ violation in the beauty hadron sector is a promising approach to search for the effects of physics beyond the Standard Model. Several recent measurements in this area from the LHCb experiment are reported in these proceedings. These are based on the Run-I dataset of 3~fb$^{-1}$ of data collected at proton-proton centre of mass energies of 7 and 8~TeV.

==> readme.txt <==
AIP Conference Proceedings
------------------------------------------

The following files are available in aip-cp archive:

aip-cp.cls		- This is the LaTeX2e class file for AIP Conference Proceedings template
guide.pdf	        - This is PDF of Author Guide
guide.tex	        - This is TeX of Author Guide
sample.pdf	    	- This is PDF file of sample LaTeX document
sample.tex		- This is file of sample LaTeX document
art/fig_1.eps & pdf	- Graphic files
art/fig_2.eps & pdf	- Graphic files

Happy TeXing!!!
Aptara

